New insights into strange-quark hadronization measuring multiple (multi-)strange hadron production in small collision systems with ALICE

Among the most important results from the Run-1 and Run-2 of the LHC is the observation of an enhanced production of (multi-)strange to non-strange hadron yields, gradually rising from low-multiplicity to high-multiplicity pp and p--Pb collisions, reaching values close to those measured in peripheral Pb--Pb collisions. The observed behaviour cannot be quantitatively reproduced by any of the available QCD-inspired MC generators. In this contribution an extension of this study is presented: the measurement of the ${\rm K}_{\rm S}^{0}$, $\Lambda$, $\Xi^{-}$ and $\Omega^{-}$ (together with their antiparticles) multiplicity distributions in pp collisions at $\sqrt{s}$ = 5.02 TeV as a function of the charged-particle multiplicity, together with the average probability for the multiplets production, extending the study of strangeness production beyond its average. This novel method, based on counting the number of strange particles event-by-event, represents a new test bench for production mechanisms, probing events with a large imbalance between strange and non-strange content.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

